Bit-Twiddling Hacks for Gamma Matrices

For some research questions that involve Spin(p, q) representation theory, using symbolic algebra based techniques might be an attractive option for simplifying and manipulating expressions. Yet, for some such problems, especially as they arise in the study of various limits of M-theory (such as dimensional reductions), the complexity of the resulting expressions can become computationally challenging when using popular symbolic algebra packages in a straightforward manner. This work discusses some general properties of Gamma matrices that are computationally useful, down to the level of what one would call "bit-twiddling hacks" in computer science. It is presented in a self-contained way that should be accessible to both physicists and computer scientists. Code is available alongside the TeX source of the preprint version of this article on arXiv.

==> markdown/meta.yaml <==
---
title: Bit-Twiddling Hacks for Gamma Matrices
author: Thomas Fischbacher^[Google Research, Brandschenkestrasse 110, 8002 Zürich, Switzerland - `tfish@google.com`]
papersize: a4
geometry:
 - top=30mm
 - left=30mm
 - right=30mm 
abstract: |
 \noindent For some research questions that involve Spin(p, q) representation
 theory, using symbolic algebra based techniques might be an attractive
 option for simplifying and manipulating expressions. Yet, for some
 such problems, especially as they arise in the study of various limits
 of M-theory (such as dimensional reductions), the complexity of the
 resulting expressions can become computationally challenging when
 using popular symbolic algebra packages in a straightforward manner.

 \vskip1em\noindent
 This work discusses some general properties of Gamma matrices that are
 computationally useful, down to the level of what one would call
 "bit-twiddling hacks" in computer science. It is presented in a
 self-contained way that should be accessible to both physicists and
 computer scientists. Code is available alongside the TeX source of the
 preprint version of this article on arXiv.
...

